MA-VAE: Multi-head Attention-based Variational Autoencoder Approach for Anomaly Detection in Multivariate Time-series Applied to Automotive Endurance Powertrain Testing

A clear need for automatic anomaly detection applied to automotive testing has emerged as more and more attention is paid to the data recorded and manual evaluation by humans reaches its capacity. Such real-world data is massive, diverse, multivariate and temporal in nature, therefore requiring modelling of the testee behaviour. We propose a variational autoencoder with multi-head attention (MA-VAE), which, when trained on unlabelled data, not only provides very few false positives but also manages to detect the majority of the anomalies presented. In addition to that, the approach offers a novel way to avoid the bypass phenomenon, an undesirable behaviour investigated in literature. Lastly, the approach also introduces a new method to remap individual windows to a continuous time series. The results are presented in the context of a real-world industrial data set and several experiments are undertaken to further investigate certain aspects of the proposed model. When configured properly, it is 9% of the time wrong when an anomaly is flagged and discovers 67% of the anomalies present. Also, MA-VAE has the potential to perform well with only a fraction of the training and validation subset, however, to extract it, a more sophisticated threshold estimation method is required.

==> Figures/ma_vae3.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ma_vae3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1710bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25438596)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ma_vae3.pdf}}%
    \put(0.19290081,0.08494038){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}BiLSTM  \newline\\Encoder\end{tabular}}}}%
    \put(0.73750937,0.08494038){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}BiLSTM  \newline\\Decoder\end{tabular}}}}%
    \put(0.04722433,0.07892953){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{X}$\end{tabular}}}}}%
    \put(0.88989188,0.07892953){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{\mu}_{\textbf{X}}$\end{tabular}}}}}%
    \put(0.96011417,0.07892952){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\log \boldsymbol{\sigma}^{2}_{\textbf{X}}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ma_vae3.pdf}}%
    \put(0.34566907,0.07892953){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{\mu}_{\textbf{Z}}$\end{tabular}}}}}%
    \put(0.41600246,0.07897183){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\log \boldsymbol{\sigma}^{2}_{\textbf{Z}}$\end{tabular}}}}}%
    \put(0.04499707,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{X}}$  \end{tabular}}}}%
    \put(0.501442,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{Z}}$  \end{tabular}}}}%
    \put(0.58921987,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{Z}}$  \end{tabular}}}}%
    \put(0.88766465,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{X}}$  \end{tabular}}}}%
    \put(0.95788688,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{X}}$  \end{tabular}}}}%
    \put(0.34344184,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{Z}}$  \end{tabular}}}}%
    \put(0.41366415,0.00659528){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T \times d_{\textbf{Z}}$  \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ma_vae3.pdf}}%
    \put(0.50366939,0.07892953){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{Z}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ma_vae3.pdf}}%
    \put(0.42081791,0.20826187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Multi-head \newline\\Attention\end{tabular}}}}%
    \put(0.59144715,0.07897193){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{C}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ma_vae3.pdf}}%
    \put(0.51754386,0.14035088){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{V}$\end{tabular}}}}%
    \put(0.35931129,0.14035088){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{V}$\end{tabular}}}}%
    \put(0.17927353,0.21052632){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\textbf{Q}, \textbf{K}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

